Extended radio emission in the galaxy cluster MS 0735.6+7421 detected with the Karl G. Jansky Very Large Array

MS 0735.6+7421 ($z = 0.216$) is a massive cool core galaxy cluster hosting one of the most powerful active galactic nuclei (AGN) outbursts known. The radio jets of the AGN have carved out an unusually large pair of X-ray cavities, each reaching a diameter of $200$ kpc. This makes MS 0735.6+7421 a unique case to investigate active galactic nuclei feedback processes, as well as other cluster astrophysics at radio wavelengths. We present new low-radio-frequency observations of MS 0735.6+7421 taken with the Karl G. Jansky Very Large Array (VLA): 5 hours of P-band ($224-480$ MHz) and 5 hours of L-band ($1-2$ GHz) observations, both in C configuration. Our VLA P-band ($224-480$ MHz) observations reveal the presence of a new diffuse radio component reaching a scale of $\sim$ $900$ kpc in the direction of the jets and of $\sim$ $500$ kpc in the direction perpendicular to the jets. This component is centered on the cluster core and has a radio power scaled at $1.4$ GHz of $P_{1.4\text{ GHz}} = (4\pm2)\times 10^{24}$ WHz$^{-1}$. Its properties are consistent with those expected from a radio mini-halo as seen in other massive cool core clusters, although it may also be associated with radio plasma that has diffused out of the X-ray cavities. Observations at higher spatial resolution are needed to fully characterize the properties and nature of this component. We also suggest that if radio mini-halos originate from jetted activity, we may be witnessing the early stages of this process.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
